Model Checking Finite-Horizon Markov Chains with Probabilistic Inference

We revisit the symbolic verification of Markov chains with respect to finite horizon reachability properties. The prevalent approach iteratively computes step-bounded state reachability probabilities. By contrast, recent advances in probabilistic inference suggest symbolically representing all horizon-length paths through the Markov chain. We ask whether this perspective advances the state-of-the-art in probabilistic model checking. First, we formally describe both approaches in order to highlight their key differences. Then, using these insights we develop Rubicon, a tool that transpiles Prism models to the probabilistic inference tool Dice. Finally, we demonstrate better scalability compared to probabilistic model checkers on selected benchmarks. All together, our results suggest that probabilistic inference is a valuable addition to the probabilistic model checking portfolio -- with Rubicon as a first step towards integrating both perspectives.

==> data/guy-mc.csv <==
Iterations,Dice,Storm
5,0.06,91
10,0.13,138
20,0.38,208
50,1.05,

==> data/herman-13.csv <==
# Iterations,Dice (s),Storm,Storm (random),Storm (explicit)
5,0.5,0.53,10.172,0.99
10,0.49,1.42,26.47,0.118
20,1.283,2.95,58.92,0.149
30,2.149,4.56,96.54,0.119
40,2.99,6.388,125.4,1.14

==> data/herman-17.csv <==
Iterations,Dice,Storm,Storm (random),Storm (explicit)
5,14.24,27.959,0,118
10,22.761,83.42,,170
15,39.42,173,,186
30,84.96,210,,133
50,155,372,,146

==> data/herman-19.csv <==
h,dice,storm
5,86.88,1107
15,446,1195

==> data/motiv-ex.csv <==
num,rubicon,,,
5,0.05,0.078,0.331,0.85
8,0.05,0.124,3.039,54.706
9,,,,1800
10,0.23,1.039,21.549,
11,0.58,4.245,65.459,
13,6.14,72.389,98.078,
14,,,1800,
15,9.86,1303.184,,
16,,1800,,
17,15.341,,,
18,559,,,
19,1800,,,

==> data/queues.csv <==
horizon,dice (s),storm symbolic (s),storm (explicit)
3,0.05,4.811,114
5,4.59,85,124
8,121,,185
10,172,,185
15,486,,185

==> data/weather-2-state.csv <==
num,dice,explicit,symbolic
7,0.11,0.39,5.94
8,0.24,1.95,19.74
9,0.53,7.58,
10,1.72,28.89,
12,8.41,521.40,
13,,1800,
15,148.81,,
16,849,,

==> data/weather.csv <==
numproc,dice,storm,storm (explicit)
8,0.15,5,0.2
10,1.03,61,2.5
11,1.02,304,10
12,,1800,
13,21.81,,181
14,,,1800
15,113,,
17,891,,
